Design of LDPC Codes for the Unequal Power Two-User Gaussian Multiple Access Channel

In this work, we describe an LDPC code design framework for the unequal power two-user Gaussian multiple access channel using EXIT charts. We show that the sum-rate of the LDPC codes designed using our approach can get close to the maximal sum-rate of the two-user Gaussian multiple access channel. Moreover, we provide numerical simulation results that demonstrate the excellent finite-length performance of the designed LDPC codes.

==> figures/data/n_50000_P1_1.5_P2_1_user_1.dat <==
1.760912590556812 0.116162000000000
1.860912590556812 0.110404000000000
1.960912590556812 0.091680000000000
2.060912590556812 0.040866000000000
2.160912590556812 0.003616000000000
2.260912590556812 0.000086740000000
2.310912590556813 0.000013980000000
2.360912590556812 9.400000000000000e-07


==> figures/data/n_50000_P1_1.5_P2_1_user_2.dat <==
0.000000000000000 0.157526000000000
0.100000000000000 0.150380000000000
0.199999999999999 0.126260000000000
0.300000000000000 0.058420000000000
0.400000000000000 0.006022000000000
0.500000000000000 0.000183220000000
0.550000000000000 0.000039960000000
0.600000000000000 1.4000e-05
0.650000000000000 8.1467e-06


==> figures/data/n_50000_P1_3_P2_1_user_1.dat <==
4.7712 0.069982799311972
4.8712 0.061566462658506
4.9712 0.051670066802672
5.0212 0.009736389455578
5.0712 0.003698147925917
5.1212 0.000881235249410
5.1712 0.000076143045722
5.2212 0.000001980079203
5.2712 1.2401e-06


==> figures/data/n_50000_P1_3_P2_1_user_2.dat <==
0.000000000000000 0.166450658026321
0.100000000000000 0.149981999279971
0.199999999999999 0.129741189647586
0.250000000000000 0.027285091403656
0.350000000000000 0.002531901276051
0.400000000000000 0.000400656026241
0.450000000000000 0.000090286411456
0.500000000000000 2.1323e-05
0.550000000000000 6.8739e-06


==> figures/data/peg_n_50000_P1_1.5_P2_1.00_user_1.dat <==
1.760912590556812 0.194539000000000
1.860912590556812 0.190189000000000
1.960912590556812 0.18168000000000
2.060912590556812 0.119255000000000
2.160912590556812 0.062372000000000
2.210912590556812 0.032930400000000
2.260912590556812 0.015218320000000
2.310912590556813 0.008295840000000
2.360912590556812 0

==> figures/data/peg_n_50000_P1_1.5_P2_1.00_user_2.dat <==
0.0000 0.194539000000000
0.1000 0.190189000000000
0.2000 0.178168000000000
0.3000 0.138509000000000
0.4000 0.086559000000000
0.4500 0.046152400000000
0.5000 0.021237920000000
0.5500 0.011660920000000
0.6000 0
